pSPICE: Partial Match Shedding for Complex Event Processing

Complex event processing (CEP) systems continuously process input event streams to detect patterns. Over time, the input event rate might fluctuate and overshoot the system's capabilities. One way to reduce the overload on the system is to use load shedding. In this paper, we propose a load shedding strategy for CEP systems which drops a portion of the CEP operator's internal state (a.k.a. partial matches) to maintain a given latency bound. The crucial question here is how many and which partial matches to drop so that a given latency bound is maintained while minimizing the degradation in the quality of results. In the stream processing domain, different load shedding strategies have been proposed that mainly depend on the importance of individual tuples. However, as CEP systems perform pattern detection, the importance of events is also influenced by other events in the stream. Our load shedding strategy uses Markov chain and Markov reward process to predict the utility/importance of partial matches to determine the ones to be dropped. In addition, we represent the utility in a way that minimizes the overhead of load shedding. Furthermore, we provide algorithms to decide when to start dropping partial matches and how many partial matches to drop. By extensively evaluating our approach on three real-world datasets and several representative queries, we show that the adverse impact of our load shedding strategy on the quality of results is considerably less than the impact of state-of-the-art load shedding strategies.

==> figures/tikz/cep-framework.tikz <==
% !TeX root = ../../paper.tex
% #1 number of teeths
% #2 radius intern
% #3 radius extern
% #4 angle from start to end of the first arc
% #5 angle to decale the second arc from the first
% #6 inner radius to cut off
\newcommand{\gear}[6]{%
	(0:#2)
	\foreach \i [evaluate=\i as \n using {\i-1)*360/#1 }] in {1,...,#1}{%
		arc (\n:\n+#4:#2) {[rounded corners=1.5pt] -- (\n+#4+#5:#3)
			arc (\n+#4+#5:\n+360/#1-#5:#3)} --  (\n+360/#1:#2)
	}%
	(0,0) circle[radius=#6] 
}
%usage:  \fill[even odd rule] \gear{18}{2}{2.4}{10}{2}{1};

%\definecolor{color1}{rgb}{0.44,0.127,0.184}
\tikzset{label style/.style={font=\fontsize{24}{26}\selectfont\bf},
	rectangle style/.style ={color= blue, line width=4pt }, 
	arrow style/.style={color=black, line width=2pt, font=\fontsize{24}{26}\selectfont\bf, -{>[scale=2.5, length=7, width=4]}}, 
	instance style/.style={color=blue, line width=3pt} }

\begin{tikzpicture}[]

\node [draw=black, line width=1.5pt, align= left, below right,label style]  at  (-2,0) {\fontsize{24}{26}\selectfont cplx: complex event\\ S: source}; 

\draw  [arrow style, label style ] (0, 5.4) -- (2.40,3.25) node[pos=-0.15  ]  {$\mathbf{S_1}$};
\draw  [arrow style, label style] (0, 3) -- (2.40,3.25) node[pos=-0.15 ]  { $\mathbf{S_2}$};
\node[label  style, rotate=90, label style] at (0.3,1.9) {. . .};
\draw  [arrow style, label style] (0, 0.7) -- (2.40,3.25) node[pos=-0.1  ]  {$\mathbf{S_m}$};


\draw[rectangle style] (2.5,2) rectangle (3.5,4.5) ;
\node [label style, above ] at (3, 4.5) {splitter};

%instance 1
\draw [instance style](9, 6 ) ellipse [x radius=1.9cm,y radius=1.6cm]; 
\begin{scope}[xshift=9cm, yshift=6.3cm]
\fill[even odd rule]  \gear{8}{0.5}{0.75}{10}{2}{0.25};
\end{scope}
\node[label  style] at (9.1, 5.2) {process};
\node[label  style] at (9.1,7.9) {op. instance 1};
\draw  [arrow style, label style ] (3.5, 3.25) -- (7.1, 6) node[pos=0.6 , sloped, above=1pt ]  {windows};

\node[label  style, rotate=90] at (9,3.6) {. . .};

%instance 2
\draw [instance style](9, 1 ) ellipse [x radius=1.9cm,y radius=1.6cm]; 
\begin{scope}[xshift=9cm, yshift=1.3cm]
\fill[even odd rule]  \gear{8}{0.5}{0.75}{10}{2}{0.25};
\end{scope}
\node[label  style] at (9.1, 0.2) {process};
\node[label  style] at (9.1,-1.1) {op. instance n};
\draw  [arrow style, label style ] (3.5, 3.25) -- (7.1, 1) node[pos=0.6 , sloped, below ]  {windows};


\draw[rectangle style] (14.5,2) rectangle (15.5,4.5) ;
\node [label style, above ] at (15, 4.5) {merger};

\draw  [arrow style, label style ] (10.9, 6) -- (14.5, 3.25) node[pos=0.4 , sloped, above ]  {cplx};

\draw  [arrow style, label style ] (10.9, 1) -- (14.5, 3.25) node[pos=0.4 , sloped, below ]  {cplx};


\draw  [arrow style, label style ] (15.5, 3.25) -- (17.5, 3.25) node[pos=0.5 , sloped, above ]  {cplx};


\end{tikzpicture}
